A lower bound on the maximum mass if the secondary in GW190814 was once a rapidly spinning neutron star

The recent detection of GW190814 featured the merger of a binary with a primary having a mass of $\sim 23\,M_{\odot}$ and a secondary with a mass of $\sim 2.6\,M_{\odot}$. While the primary was most likely a black hole, the secondary could be interpreted as either the lightest black hole or the most massive neutron star ever observed, but also as the indication of a novel class of exotic compact objects. We here argue that the secondary in GW190814 needs not be an ab-initio black hole nor an exotic object; rather, based on our current understanding of the nuclear-matter equation of state, it can be a rapidly rotating neutron star that collapsed to a rotating black hole at some point before merger. Using universal relations connecting the masses and spins of uniformly rotating neutron stars, we estimate the spin, $0.49 \lesssim \chi \lesssim 0.68$, of the secondary -- a quantity not constrained so far by the detection -- and a novel strict lower bound on the maximum mass, $M_{\rm TOV} > 2.08^{+0.04}_{-0.04}\, \,M_{\odot}$, of nonrotating neutron stars, consistent with recent observations of a very massive pulsar. The new lower bound also remains valid even in the less likely scenario in which the secondary neutron star never collapsed to a black hole.

==> chi_bounds.txt <==
2,2990522036799317; 0,4473684210526315
2,2990682498930255; 0,4736842105263157
2,299697261446299; 0,5052631578947367
2,299737911852803; 0,5719298245614034
2,299161317928969; 0,6263157894736842
2,299182178005991; 0,6605263157894736
2,299207851946941; 0,7026315789473683
2,29987270004279; 0,7929824561403508

